Subpacketization-Rate Trade-off in Multi-Antenna Coded Caching

Coded caching can be applied in wireless multi-antenna communications by multicast beamforming coded data chunks to carefully selected user groups and using the existing file fragments in user caches to decode the desired files at each user. However, the number of packets a file should be split into, known as subpacketization, grows exponentially with the network size. We provide a new scheme, which enables the level of subpacketization to be selected freely among a set of predefined values depending on basic network parameters such as antenna and user count. A simple efficiency index is also proposed as a performance indicator at various subpacketization levels. The numerical examples demonstrate that larger subpacketization generally results in better efficiency index and higher symmetric rate, while smaller subpacketization incurs significant loss in the achievable rate. This enables more efficient caching schemes, tailored to the available computational and power resources.

==> Data/Exmp_K4_Bar.txt <==
SNR	PO	BF
0	2	32
5	20	31
10	11	31
15	15	26
20	15	20
25	10	13
30	12	13
35	10	11
40	13	13

==> Data/Exmp_K4_Plot.txt <==
SNR	P6	P4	P2
0	0.398250893	0.334096051	0.253977525
5	0.883439185	0.716809691	0.54614194
10	1.568632552	1.29125708	0.986758795
15	2.373381659	2.071313729	1.643774516
20	3.341950693	2.997024184	2.49393984
25	4.538452113	4.030785936	3.554159206
30	5.725952209	5.239471899	4.626356476
35	6.930807715	6.373295446	5.766608111
40	8.097839327	7.701421806	6.831561647

==> Data/K6t2_Bar.txt <==
SNR	P15	P12	P9	P6	P3
0	55	43	31	13	0
5	50	40	30	13	0
10	49	40	27	14	0
15	43	36	26	14	0
20	40	32	24	14	0
25	32	27	19	12	0
30	27	23	18	12	0
35	20	18	15	10	0
40	17	15	11	7	0


==> Data/K6t2_Plot.txt <==
SNR	P15	P12	P9	P6	P3
0	0.52070734	0.480371776	0.441737907	0.380988167	0.336132046
5	1.01450836	0.947384505	0.879010323	0.763338756	0.678108063
10	1.680148982	1.581986304	1.438860306	1.290576502	1.128789184
15	2.489351764	2.358273831	2.188152169	1.973212211	1.738218021
20	3.548386852	3.340278376	3.148185061	2.901483376	2.534653286
25	4.653175602	4.494286297	4.190427285	3.942270664	3.534023294
30	5.817756177	5.606046318	5.410207128	5.102770136	4.574604093
35	7.01406862	6.859927137	6.676912829	6.380272738	5.824629427
40	8.275158159	8.139981843	7.825939912	7.539585028	7.053516116


==> Data/K6t3_Plot.txt <==
SNR	P20	P18	P12	P6	P2
0	0.485166283	0.447252499	0.390158845	0.316514296	0.261905531
5	0.982712228	0.944415022	0.81779331	0.669797089	0.549534861
10	1.704823089	1.624390946	1.40668993	1.173937734	0.961397977
15	2.521723752	2.518746226	2.206978186	1.894372707	1.568301521
20	3.729831552	3.535764576	3.212306509	2.740054369	2.186213164
25	4.732537338	4.683993333	4.326679218	3.762681915	3.125101936
30	5.950837749	5.906974135	5.545619584	4.9999977	4.132707841
35	7.201780285	7.054755688	6.720263497	6.216300961	5.340575368
40	8.353624248	8.238468072	7.963814609	7.374248937	6.360431413

